Symmetries in Differential Geometry: A Computational Approach to Prolongations

The aim of this work is to develop a systematic manner to close overdetermined systems arising from conformal Killing tensors (CKT). The research performs this action for 1-tensor and 2-tensors. This research makes it possible to develop a new general method for any rank of CKT. This method can also be applied to other types of Killing equations, as well as to overdetermined systems constrained by some other conditions. The major methodological apparatus of the research is a decomposition of the section bundles where the covariant derivatives of the CKT land via generalized gradients. This decomposition generates a tree in which each row represents a higher derivative. After using the conformal Killing equation, just a few components (branches) survive, which means that most of them can be expressed in terms of lower order terms. This results in a finite number of independent jets. Thus, any higher covariant derivative can be written in terms of these jets. The findings of this work are significant methodologically and, more specifically, in the potential for the discovery of symmetries. First, this work has uncovered a new method that could be used to close overdetermined systems arising from conformal Killing tensors (CKT). Second, through an application of this method, this research finds higher symmetry operators of first and second degree, which are known by other means, for the Laplace operator. The findings also reveal the first order symmetry operators for the Yamabe case. Moreover, the research leads to conjectures about the second order symmetries of the Yamabe operator.

==> figs/fig-readme.txt <==
These fig files were made with the xfig program.  Then
I exported them using xfig to eps files.  It is the
eps files that are read in to the latex files.  I got
the files
		infinity.eps, leftcross.eps, zero.eps
from charlie
so i don't have the corresponding fig files.  These
eps files are used in the definition of the macros
that create the small smoothing figures that one can use
inline with text.  (see the definition of the skein
relations)

other than these three files, i have all the *.fig
files that go with the *.eps files...

